DSBench: How Far Are Data Science Agents from Becoming Data Science Experts?

Large Language Models (LLMs) and Large Vision-Language Models (LVLMs) have demonstrated impressive language/vision reasoning abilities, igniting the recent trend of building agents for targeted applications such as shopping assistants or AI software engineers. Recently, many data science benchmarks have been proposed to investigate their performance in the data science domain. However, existing data science benchmarks still fall short when compared to real-world data science applications due to their simplified settings. To bridge this gap, we introduce DSBench, a comprehensive benchmark designed to evaluate data science agents with realistic tasks. This benchmark includes 466 data analysis tasks and 74 data modeling tasks, sourced from Eloquence and Kaggle competitions. DSBench offers a realistic setting by encompassing long contexts, multimodal task backgrounds, reasoning with large data files and multi-table structures, and performing end-to-end data modeling tasks. Our evaluation of state-of-the-art LLMs, LVLMs, and agents shows that they struggle with most tasks, with the best agent solving only 34.12% of data analysis tasks and achieving a 34.74% Relative Performance Gap (RPG). These findings underscore the need for further advancements in developing more practical, intelligent, and autonomous data science agents.

==> parts/todo.txt <==
\textbf{Difficulty correlates with Date.}
real task
table
more general analysis
huggingface data https://huggingface.co/docs/hub/en/repositories-getting-started#terminal
github webpage 
gpt mini
gpt 4  version with cheaper price


Large Language Models (LLMs) and Large Vision-Language Models (LVLMs) have demonstrated impressive capabilities in tasks such as natural language understanding, visual question answering, and image captioning. To investigate their performance in data science domain, many data science benchmarks have been proposed. Despite their success, the existing data science benchmarks face significant challenges because they often do not align well with realistic applications. 
To address these challenges, we introduce DSBench, a comprehensive benchmark designed to evaluate data science agents with realistic tasks. This benchmark includes 466 data analysis tasks and 74 data modeling tasks, sourced from Eloquence and Kaggle competitions. DSBench offers a realistic setting by encompassing long contexts, multimodal task backgrounds, reasoning with large data files and multi-table structures, and performing end-to-end data modeling tasks. Our evaluation of state-of-the-art LLMs, LVLMs, and agents shows that they struggle with most tasks, with the best agent resolving only 34.12\% of data analysis tasks and achieving a 34.74\% Relative Performance Gap (RPG). These findings underscore the need for further advancements in developing more practical, intelligent, and autonomous data science models. 




1. huggingface
2. table caption 
3. error type analysis for future work
(1) (2) (3) 
